On the dual step length of the alternating direction method of multipliers

The alternating direction method of multipliers (ADMM) is a most widely used optimization scheme for solving linearly constrained separable convex optimization problems. The convergence of the ADMM can be guaranteed when the dual step length is less than the golden ratio, while plenty of numerical evidence suggests that even larger dual step length often accelerates the convergence. It has also been proved that the dual step length can be enlarged to less than 2 in some special cases, namely, one of the separable functions in the objective function is linear, or both are quadratic plus some additional assumptions. However, it remains unclear whether the golden ratio can be exceeded in the general convex setting. In this paper, the performance estimation framework is used to analyze the convergence of the ADMM, and assisted by numerical and symbolic computations, a counter example is constructed, which indicates that the conventional measure may lose monotonicity as the dual step length exceeds the golden ratio, ruling out the possibility of breaking the golden ratio within this conventional analytic framework.

==> result.txt <==
gamma     p
1.500000e+00      1.000000e+00
1.501000e+00      1.000000e+00
1.502000e+00      1.000000e+00
1.503000e+00      1.000000e+00
1.504000e+00      1.000000e+00
1.505000e+00      1.000000e+00
1.506000e+00      1.000000e+00
1.507000e+00      1.000000e+00
1.508000e+00      1.000000e+00
1.509000e+00      1.000000e+00
1.510000e+00      1.000000e+00
1.511000e+00      1.000000e+00
1.512000e+00      1.000000e+00
1.513000e+00      1.000000e+00
1.514000e+00      1.000000e+00
1.515000e+00      1.000000e+00
1.516000e+00      1.000000e+00
1.517000e+00      1.000000e+00
1.518000e+00      1.000000e+00
1.519000e+00      1.000000e+00
1.520000e+00      1.000000e+00
1.521000e+00      1.000000e+00
1.522000e+00      1.000000e+00
1.523000e+00      1.000000e+00
1.524000e+00      1.000000e+00
1.525000e+00      1.000000e+00
1.526000e+00      1.000000e+00
1.527000e+00      1.000000e+00
1.528000e+00      1.000000e+00
1.529000e+00      1.000000e+00
1.530000e+00      1.000000e+00
1.531000e+00      1.000000e+00
1.532000e+00      1.000000e+00
1.533000e+00      1.000000e+00
1.534000e+00      1.000000e+00
1.535000e+00      1.000000e+00
1.536000e+00      1.000000e+00
1.537000e+00      1.000000e+00
1.538000e+00      1.000000e+00
1.539000e+00      1.000000e+00
1.540000e+00      1.000000e+00
1.541000e+00      1.000000e+00
1.542000e+00      1.000000e+00
1.543000e+00      1.000000e+00
1.544000e+00      1.000000e+00
1.545000e+00      1.000000e+00
1.546000e+00      1.000000e+00
1.547000e+00      1.000000e+00
1.548000e+00      1.000000e+00
1.549000e+00      1.000000e+00
1.550000e+00      1.000000e+00
1.551000e+00      1.000000e+00
1.552000e+00      1.000000e+00
1.553000e+00      1.000000e+00
1.554000e+00      1.000000e+00
1.555000e+00      1.000000e+00
1.556000e+00      1.000000e+00
1.557000e+00      1.000000e+00
1.558000e+00      1.000000e+00
1.559000e+00      1.000000e+00
1.560000e+00      1.000000e+00
1.561000e+00      1.000000e+00
1.562000e+00      1.000000e+00
1.563000e+00      1.000000e+00
1.564000e+00      1.000000e+00
1.565000e+00      1.000000e+00
1.566000e+00      1.000000e+00
1.567000e+00      1.000000e+00
1.568000e+00      1.000000e+00
1.569000e+00      1.000000e+00
1.570000e+00      1.000000e+00
1.571000e+00      1.000000e+00
1.572000e+00      1.000000e+00
1.573000e+00      1.000000e+00
1.574000e+00      1.000000e+00
1.575000e+00      1.000000e+00
1.576000e+00      1.000000e+00
1.577000e+00      1.000000e+00
1.578000e+00      1.000000e+00
1.579000e+00      1.000000e+00
1.580000e+00      1.000000e+00
1.581000e+00      1.000000e+00
1.582000e+00      1.000000e+00
1.583000e+00      1.000000e+00
1.584000e+00      1.000000e+00
1.585000e+00      1.000000e+00
1.586000e+00      1.000000e+00
1.587000e+00      1.000000e+00
1.588000e+00      1.000000e+00
1.589000e+00      1.000000e+00
1.590000e+00      1.000000e+00
1.591000e+00      1.000000e+00
1.592000e+00      1.000000e+00
1.593000e+00      1.000000e+00
1.594000e+00      1.000000e+00
1.595000e+00      1.000000e+00
1.596000e+00      1.000000e+00
1.597000e+00      1.000000e+00
1.598000e+00      1.000000e+00
1.599000e+00      1.000000e+00
1.600000e+00      1.000000e+00
1.601000e+00      1.000000e+00
1.602000e+00      1.000000e+00
1.603000e+00      1.000000e+00
1.604000e+00      1.000000e+00
1.605000e+00      1.000000e+00
1.606000e+00      1.000000e+00
1.607000e+00      1.000000e+00
1.608000e+00      1.000000e+00
1.609000e+00      1.000000e+00
1.610000e+00      1.000000e+00
1.611000e+00      1.000000e+00
1.612000e+00      1.000000e+00
1.613000e+00      1.000000e+00
1.614000e+00      1.000000e+00
1.615000e+00      1.000000e+00
1.616000e+00      1.000000e+00
1.617000e+00      1.000000e+00
1.618000e+00      1.000000e+00
1.619000e+00      1.002420e+00
1.620000e+00      1.004928e+00
1.621000e+00      1.007438e+00
1.622000e+00      1.009952e+00
1.623000e+00      1.012468e+00
1.624000e+00      1.014986e+00
1.625000e+00      1.017508e+00
1.626000e+00      1.020032e+00
1.627000e+00      1.022559e+00
1.628000e+00      1.025089e+00
1.629000e+00      1.027621e+00
1.630000e+00      1.030156e+00
1.631000e+00      1.032694e+00
1.632000e+00      1.035235e+00
1.633000e+00      1.037778e+00
1.634000e+00      1.040324e+00
1.635000e+00      1.042873e+00
1.636000e+00      1.045425e+00
1.637000e+00      1.047979e+00
1.638000e+00      1.050536e+00
1.639000e+00      1.053096e+00
1.640000e+00      1.055658e+00
1.641000e+00      1.058224e+00
1.642000e+00      1.060792e+00
1.643000e+00      1.063362e+00
1.644000e+00      1.065936e+00
1.645000e+00      1.068512e+00
1.646000e+00      1.071091e+00
1.647000e+00      1.073673e+00
1.648000e+00      1.076257e+00
1.649000e+00      1.078844e+00
1.650000e+00      1.081434e+00
1.651000e+00      1.084026e+00
1.652000e+00      1.086622e+00
1.653000e+00      1.089220e+00
1.654000e+00      1.091821e+00
1.655000e+00      1.094424e+00
1.656000e+00      1.097030e+00
1.657000e+00      1.099639e+00
1.658000e+00      1.102251e+00
1.659000e+00      1.104865e+00
1.660000e+00      1.107483e+00
1.661000e+00      1.110102e+00
1.662000e+00      1.112725e+00
1.663000e+00      1.115350e+00
1.664000e+00      1.117978e+00
1.665000e+00      1.120609e+00
1.666000e+00      1.123243e+00
1.667000e+00      1.125879e+00
1.668000e+00      1.128518e+00
1.669000e+00      1.131160e+00
1.670000e+00      1.133804e+00
1.671000e+00      1.136451e+00
1.672000e+00      1.139101e+00
1.673000e+00      1.141754e+00
1.674000e+00      1.144409e+00
1.675000e+00      1.147067e+00
1.676000e+00      1.149728e+00
1.677000e+00      1.152392e+00
1.678000e+00      1.155058e+00
1.679000e+00      1.157727e+00
1.680000e+00      1.160399e+00
1.681000e+00      1.163073e+00
1.682000e+00      1.165750e+00
1.683000e+00      1.168430e+00
1.684000e+00      1.171113e+00
1.685000e+00      1.173798e+00
1.686000e+00      1.176486e+00
1.687000e+00      1.179177e+00
1.688000e+00      1.181871e+00
1.689000e+00      1.184567e+00
1.690000e+00      1.187266e+00
1.691000e+00      1.189968e+00
1.692000e+00      1.192672e+00
1.693000e+00      1.195379e+00
1.694000e+00      1.198089e+00
1.695000e+00      1.200802e+00
1.696000e+00      1.203517e+00
1.697000e+00      1.206235e+00
1.698000e+00      1.208956e+00
1.699000e+00      1.211679e+00
1.700000e+00      1.214406e+00
1.701000e+00      1.217135e+00
1.702000e+00      1.219866e+00
1.703000e+00      1.222601e+00
1.704000e+00      1.225338e+00
1.705000e+00      1.228078e+00
1.706000e+00      1.230820e+00
1.707000e+00      1.233566e+00
1.708000e+00      1.236314e+00
1.709000e+00      1.239064e+00
1.710000e+00      1.241818e+00
1.711000e+00      1.244574e+00
1.712000e+00      1.247333e+00
1.713000e+00      1.250095e+00
1.714000e+00      1.252859e+00
1.715000e+00      1.255626e+00
1.716000e+00      1.258396e+00
1.717000e+00      1.261168e+00
1.718000e+00      1.263943e+00
1.719000e+00      1.266721e+00
1.720000e+00      1.269502e+00
1.721000e+00      1.272285e+00
1.722000e+00      1.275072e+00
1.723000e+00      1.277860e+00
1.724000e+00      1.280652e+00
1.725000e+00      1.283446e+00
1.726000e+00      1.286243e+00
1.727000e+00      1.289043e+00
1.728000e+00      1.291845e+00
1.729000e+00      1.294651e+00
1.730000e+00      1.297458e+00
1.731000e+00      1.300269e+00
1.732000e+00      1.303082e+00
1.733000e+00      1.305898e+00
1.734000e+00      1.308717e+00
1.735000e+00      1.311539e+00
1.736000e+00      1.314363e+00
1.737000e+00      1.317190e+00
1.738000e+00      1.320019e+00
1.739000e+00      1.322852e+00
1.740000e+00      1.325687e+00
1.741000e+00      1.328525e+00
1.742000e+00      1.331365e+00
1.743000e+00      1.334208e+00
1.744000e+00      1.337054e+00
1.745000e+00      1.339903e+00
1.746000e+00      1.342754e+00
1.747000e+00      1.345608e+00
1.748000e+00      1.348465e+00
1.749000e+00      1.351325e+00
1.750000e+00      1.354187e+00
1.751000e+00      1.357052e+00
1.752000e+00      1.359919e+00
1.753000e+00      1.362790e+00
1.754000e+00      1.365663e+00
1.755000e+00      1.368539e+00
1.756000e+00      1.371417e+00
1.757000e+00      1.374299e+00
1.758000e+00      1.377182e+00
1.759000e+00      1.380069e+00
1.760000e+00      1.382959e+00
1.761000e+00      1.385851e+00
1.762000e+00      1.388745e+00
1.763000e+00      1.391643e+00
1.764000e+00      1.394543e+00
1.765000e+00      1.397446e+00
1.766000e+00      1.400352e+00
1.767000e+00      1.403260e+00
1.768000e+00      1.406171e+00
1.769000e+00      1.409085e+00
1.770000e+00      1.412002e+00
1.771000e+00      1.414921e+00
1.772000e+00      1.417843e+00
1.773000e+00      1.420768e+00
1.774000e+00      1.423695e+00
1.775000e+00      1.426625e+00
1.776000e+00      1.429558e+00
1.777000e+00      1.432494e+00
1.778000e+00      1.435432e+00
1.779000e+00      1.438373e+00
1.780000e+00      1.441316e+00
1.781000e+00      1.444263e+00
1.782000e+00      1.447212e+00
1.783000e+00      1.450164e+00
1.784000e+00      1.453118e+00
1.785000e+00      1.456076e+00
1.786000e+00      1.459036e+00
1.787000e+00      1.461998e+00
1.788000e+00      1.464964e+00
1.789000e+00      1.467932e+00
1.790000e+00      1.470902e+00
1.791000e+00      1.473876e+00
1.792000e+00      1.476852e+00
1.793000e+00      1.479831e+00
1.794000e+00      1.482813e+00
1.795000e+00      1.485797e+00
1.796000e+00      1.488784e+00
1.797000e+00      1.491774e+00
1.798000e+00      1.494766e+00
1.799000e+00      1.497762e+00
1.800000e+00      1.500760e+00
1.801000e+00      1.503760e+00
1.802000e+00      1.506764e+00
1.803000e+00      1.509770e+00
1.804000e+00      1.512778e+00
1.805000e+00      1.515790e+00
1.806000e+00      1.518804e+00
1.807000e+00      1.521821e+00
1.808000e+00      1.524840e+00
1.809000e+00      1.527863e+00
1.810000e+00      1.530888e+00
1.811000e+00      1.533915e+00
1.812000e+00      1.536946e+00
1.813000e+00      1.539979e+00
1.814000e+00      1.543015e+00
1.815000e+00      1.546053e+00
1.816000e+00      1.549095e+00
1.817000e+00      1.552139e+00
1.818000e+00      1.555185e+00
1.819000e+00      1.558235e+00
1.820000e+00      1.561287e+00
1.821000e+00      1.564342e+00
1.822000e+00      1.567399e+00
1.823000e+00      1.570459e+00
1.824000e+00      1.573522e+00
1.825000e+00      1.576588e+00
1.826000e+00      1.579656e+00
1.827000e+00      1.582727e+00
1.828000e+00      1.585801e+00
1.829000e+00      1.588878e+00
1.830000e+00      1.591957e+00
1.831000e+00      1.595039e+00
1.832000e+00      1.598123e+00
1.833000e+00      1.601211e+00
1.834000e+00      1.604301e+00
1.835000e+00      1.607393e+00
1.836000e+00      1.610489e+00
1.837000e+00      1.613587e+00
1.838000e+00      1.616688e+00
1.839000e+00      1.619791e+00
1.840000e+00      1.622898e+00
1.841000e+00      1.626007e+00
1.842000e+00      1.629118e+00
1.843000e+00      1.632233e+00
1.844000e+00      1.635350e+00
1.845000e+00      1.638470e+00
1.846000e+00      1.641592e+00
1.847000e+00      1.644717e+00
1.848000e+00      1.647845e+00
1.849000e+00      1.650976e+00
1.850000e+00      1.654109e+00
1.851000e+00      1.657245e+00
1.852000e+00      1.660384e+00
1.853000e+00      1.663525e+00
1.854000e+00      1.666669e+00
1.855000e+00      1.669816e+00
1.856000e+00      1.672966e+00
1.857000e+00      1.676118e+00
1.858000e+00      1.679273e+00
1.859000e+00      1.682431e+00
1.860000e+00      1.685591e+00
1.861000e+00      1.688754e+00
1.862000e+00      1.691920e+00
1.863000e+00      1.695088e+00
1.864000e+00      1.698260e+00
1.865000e+00      1.701433e+00
1.866000e+00      1.704610e+00
1.867000e+00      1.707789e+00
1.868000e+00      1.710971e+00
1.869000e+00      1.714156e+00
1.870000e+00      1.717344e+00
1.871000e+00      1.720534e+00
1.872000e+00      1.723726e+00
1.873000e+00      1.726922e+00
1.874000e+00      1.730120e+00
1.875000e+00      1.733321e+00
1.876000e+00      1.736525e+00
1.877000e+00      1.739731e+00
1.878000e+00      1.742940e+00
1.879000e+00      1.746152e+00
1.880000e+00      1.749366e+00
1.881000e+00      1.752583e+00
1.882000e+00      1.755803e+00
1.883000e+00      1.759026e+00
1.884000e+00      1.762251e+00
1.885000e+00      1.765479e+00
1.886000e+00      1.768710e+00
1.887000e+00      1.771943e+00
1.888000e+00      1.775179e+00
1.889000e+00      1.778418e+00
1.890000e+00      1.781659e+00
1.891000e+00      1.784904e+00
1.892000e+00      1.788150e+00
1.893000e+00      1.791400e+00
1.894000e+00      1.794652e+00
1.895000e+00      1.797907e+00
1.896000e+00      1.801165e+00
1.897000e+00      1.804425e+00
1.898000e+00      1.807688e+00
1.899000e+00      1.810954e+00
1.900000e+00      1.814223e+00
1.901000e+00      1.817494e+00
1.902000e+00      1.820768e+00
1.903000e+00      1.824044e+00
1.904000e+00      1.827324e+00
1.905000e+00      1.830606e+00
1.906000e+00      1.833890e+00
1.907000e+00      1.837178e+00
1.908000e+00      1.840468e+00
1.909000e+00      1.843761e+00
1.910000e+00      1.847056e+00
1.911000e+00      1.850354e+00
1.912000e+00      1.853655e+00
1.913000e+00      1.856959e+00
1.914000e+00      1.860265e+00
1.915000e+00      1.863574e+00
1.916000e+00      1.866886e+00
1.917000e+00      1.870200e+00
1.918000e+00      1.873517e+00
1.919000e+00      1.876837e+00
1.920000e+00      1.880160e+00
1.921000e+00      1.883485e+00
1.922000e+00      1.886813e+00
1.923000e+00      1.890143e+00
1.924000e+00      1.893477e+00
1.925000e+00      1.896813e+00
1.926000e+00      1.900151e+00
1.927000e+00      1.903493e+00
1.928000e+00      1.906837e+00
1.929000e+00      1.910184e+00
1.930000e+00      1.913533e+00
1.931000e+00      1.916885e+00
1.932000e+00      1.920240e+00
1.933000e+00      1.923598e+00
1.934000e+00      1.926958e+00
1.935000e+00      1.930321e+00
1.936000e+00      1.933687e+00
1.937000e+00      1.937055e+00
1.938000e+00      1.940426e+00
1.939000e+00      1.943800e+00
1.940000e+00      1.947176e+00
1.941000e+00      1.950556e+00
1.942000e+00      1.953938e+00
1.943000e+00      1.957322e+00
1.944000e+00      1.960709e+00
1.945000e+00      1.964099e+00
1.946000e+00      1.967492e+00
1.947000e+00      1.970887e+00
1.948000e+00      1.974285e+00
1.949000e+00      1.977686e+00
1.950000e+00      1.981090e+00
1.951000e+00      1.984496e+00
1.952000e+00      1.987905e+00
1.953000e+00      1.991316e+00
1.954000e+00      1.994730e+00
1.955000e+00      1.998147e+00
1.956000e+00      2.001567e+00
1.957000e+00      2.004989e+00
1.958000e+00      2.008414e+00
1.959000e+00      2.011842e+00
1.960000e+00      2.015273e+00
1.961000e+00      2.018706e+00
1.962000e+00      2.022142e+00
1.963000e+00      2.025580e+00
1.964000e+00      2.029021e+00
1.965000e+00      2.032465e+00
1.966000e+00      2.035912e+00
1.967000e+00      2.039361e+00
1.968000e+00      2.042813e+00
1.969000e+00      2.046268e+00
1.970000e+00      2.049725e+00
1.971000e+00      2.053185e+00
1.972000e+00      2.056648e+00
1.973000e+00      2.060114e+00
1.974000e+00      2.063582e+00
1.975000e+00      2.067053e+00
1.976000e+00      2.070526e+00
1.977000e+00      2.074002e+00
1.978000e+00      2.077481e+00
1.979000e+00      2.080963e+00
1.980000e+00      2.084447e+00
1.981000e+00      2.087935e+00
1.982000e+00      2.091424e+00
1.983000e+00      2.094917e+00
1.984000e+00      2.098412e+00
1.985000e+00      2.101910e+00
1.986000e+00      2.105410e+00
1.987000e+00      2.108913e+00
1.988000e+00      2.112419e+00
1.989000e+00      2.115928e+00
1.990000e+00      2.119439e+00
1.991000e+00      2.122953e+00
1.992000e+00      2.126470e+00
1.993000e+00      2.129989e+00
1.994000e+00      2.133511e+00
1.995000e+00      2.137036e+00
1.996000e+00      2.140564e+00
1.997000e+00      2.144094e+00
1.998000e+00      2.147627e+00
1.999000e+00      2.151162e+00

